StreamLearner: Distributed Incremental Machine Learning on Event Streams: Grand Challenge

Today, massive amounts of streaming data from smart devices need to be analyzed automatically to realize the Internet of Things. The Complex Event Processing (CEP) paradigm promises low-latency pattern detection on event streams. However, CEP systems need to be extended with Machine Learning (ML) capabilities such as online training and inference in order to be able to detect fuzzy patterns (e.g., outliers) and to improve pattern recognition accuracy during runtime using incremental model training. In this paper, we propose a distributed CEP system denoted as StreamLearner for ML-enabled complex event detection. The proposed programming model and data-parallel system architecture enable a wide range of real-world applications and allow for dynamically scaling up and out system resources for low-latency, high-throughput event processing. We show that the DEBS Grand Challenge 2017 case study (i.e., anomaly detection in smart factories) integrates seamlessly into the StreamLearner API. Our experiments verify scalability and high event throughput of StreamLearner.

==> graphics/Evals/LenovoThroughput/0worker.txt <==
10 0.51813
20 0.45537
50 0.27233
100 0.15868
250 0.06631
500 0.02799

==> graphics/Evals/LenovoThroughput/1worker.txt <==
10 0.59595
20 0.53390
50 0.47733
100 0.23031
250 0.08103
500 0.03025

==> graphics/Evals/LenovoThroughput/2workers.txt <==
10 0.59773
20 0.52798
50 0.50352
100 0.34037
250 0.14413
500 0.05466

==> graphics/Evals/LenovoThroughput/4workers.txt <==
10 0.56465
20 0.49188
50 0.45208
100 0.30836
250 0.14715
500 0.05758

==> graphics/Evals/LenovoThroughput/8workers.txt <==
10 0.54838
20 0.48195
50 0.42993
100 0.31592
250 0.16475
500 0.06565

==> graphics/Evals/OctopusThroughput/16workers.txt <==
10 0.12252
20 0.12062
50 0.09618
100 0.0856
250 0.04766

==> graphics/Evals/OctopusThroughput/1worker.txt <==
10 0.13432
20 0.12860
50 0.11623
100 0.05880
250 0.02004

==> graphics/Evals/OctopusThroughput/2workers.txt <==
10 0.12801
20 0.12740
50 0.11051
100 0.06234
250 0.03394

==> graphics/Evals/OctopusThroughput/32workers.txt <==
10 0.11413
20 0.10831
50 0.08753
100 0.07168
250 0.04657

==> graphics/Evals/OctopusThroughput/4workers.txt <==
10 0.13082
20 0.12633
50 0.11039
100 0.08779
250 0.03193

==> graphics/Evals/OctopusThroughput/8workers.txt <==
10 0.12958
20 0.12392
50 0.10569
100 0.0891
250 0.03748
